A new adaptive pricing framework for perpetual protocols using liquidity curves and on-chain oracles

This whitepaper introduces an innovative mechanism for pricing perpetual contracts and quoting fees to traders based on current market conditions. The approach employs liquidity curves and on-chain oracles to establish a new adaptive pricing framework that considers various factors, ensuring pricing stability and predictability. The framework utilizes parabolic and sigmoid functions to quote prices and fees, accounting for liquidity, active long and short positions, and utilization. This whitepaper provides a detailed explanation of how the adaptive pricing framework, in conjunction with liquidity curves, operates through mathematical modeling and compares it to existing solutions. Furthermore, we explore additional features that enhance the overall efficiency of the decentralized perpetual protocol.

==> basefee.csv <==
Utilization,Base Fee (b = 0.0325),Base Fee (b = 0.01),Base Fee (b = 0.005)
0,0,0,0
1,0.0325,0.01,0.005
2,0.13,0.04,0.02
3,0.2925,0.09,0.045
4,0.52,0.16,0.08
5,0.8125,0.25,0.125
6,1.17,0.36,0.18
7,1.5925,0.49,0.245
8,2.08,0.64,0.32
9,2.6325,0.81,0.405
10,3.25,1,0.5
11,3.9325,1.21,0.605
12,4.68,1.44,0.72
13,5.4925,1.69,0.845
14,6.37,1.96,0.98
15,7.3125,2.25,1.125
16,8.32,2.56,1.28
17,9.3925,2.89,1.445
18,10.53,3.24,1.62
19,11.7325,3.61,1.805
20,13,4,2
21,14.3325,4.41,2.205
22,15.73,4.84,2.42
23,17.1925,5.29,2.645
24,18.72,5.76,2.88
25,20.3125,6.25,3.125
26,21.97,6.76,3.38
27,23.6925,7.29,3.645
28,25.48,7.84,3.92
29,27.3325,8.41,4.205
30,29.25,9,4.5
31,31.2325,9.61,4.805
32,33.28,10.24,5.12
33,35.3925,10.89,5.445
34,37.57,11.56,5.78
35,39.8125,12.25,6.125
36,42.12,12.96,6.48
37,44.4925,13.69,6.845
38,46.93,14.44,7.22
39,49.4325,15.21,7.605
40,52,16,8
41,54.6325,16.81,8.405
42,57.33,17.64,8.82
43,60.0925,18.49,9.245
44,62.92,19.36,9.68
45,65.8125,20.25,10.125
46,68.77,21.16,10.58
47,71.7925,22.09,11.045
48,74.88,23.04,11.52
49,78.0325,24.01,12.005
50,81.25,25,12.5
51,84.5325,26.01,13.005
52,87.88,27.04,13.52
53,91.2925,28.09,14.045
54,94.77,29.16,14.58
55,98.3125,30.25,15.125
56,101.92,31.36,15.68
57,105.5925,32.49,16.245
58,109.33,33.64,16.82
59,113.1325,34.81,17.405
60,117,36,18
61,120.9325,37.21,18.605
62,124.93,38.44,19.22
63,128.9925,39.69,19.845
64,133.12,40.96,20.48
65,137.3125,42.25,21.125
66,141.57,43.56,21.78
67,145.8925,44.89,22.445
68,150.28,46.24,23.12
69,154.7325,47.61,23.805
70,159.25,49,24.5
71,163.8325,50.41,25.205
72,168.48,51.84,25.92
73,173.1925,53.29,26.645
74,177.97,54.76,27.38
75,182.8125,56.25,28.125
76,187.72,57.76,28.88
77,192.6925,59.29,29.645
78,197.73,60.84,30.42
79,202.8325,62.41,31.205
80,208,64,32
81,213.2325,65.61,32.805
82,218.53,67.24,33.62
83,223.8925,68.89,34.445
84,229.32,70.56,35.28
85,234.8125,72.25,36.125
86,240.37,73.96,36.98
87,245.9925,75.69,37.845
88,251.68,77.44,38.72
89,257.4325,79.21,39.605
90,263.25,81,40.5
91,269.1325,82.81,41.405
92,275.08,84.64,42.32
93,281.0925,86.49,43.245
94,287.17,88.36,44.18
95,293.3125,90.25,45.125
96,299.52,92.16,46.08
97,305.7925,94.09,47.045
98,312.13,96.04,48.02
99,318.5325,98.01,49.005
100,325,100,50

==> constant.csv <==
Deviation,Utilization,OraclePrice,DeviatedPriceLong,DeviatedPriceShort
0.00000,0,2000,2000,2000
0.00040,1,2000,2000.008,1999.992
0.00160,2,2000,2000.032,1999.968
0.00360,3,2000,2000.072,1999.928
0.00640,4,2000,2000.128,1999.872
0.01000,5,2000,2000.2,1999.8
0.01440,6,2000,2000.288,1999.712
0.01960,7,2000,2000.392,1999.608
0.02560,8,2000,2000.512,1999.488
0.03240,9,2000,2000.648,1999.352
0.04000,10,2000,2000.8,1999.2
0.04840,11,2000,2000.968,1999.032
0.05760,12,2000,2001.152,1998.848
0.06760,13,2000,2001.352,1998.648
0.07840,14,2000,2001.568,1998.432
0.09000,15,2000,2001.8,1998.2
0.10240,16,2000,2002.048,1997.952
0.11560,17,2000,2002.312,1997.688
0.12960,18,2000,2002.592,1997.408
0.14440,19,2000,2002.888,1997.112
0.16000,20,2000,2003.2,1996.8
0.17640,21,2000,2003.528,1996.472
0.19360,22,2000,2003.872,1996.128
0.21160,23,2000,2004.232,1995.768
0.23040,24,2000,2004.608,1995.392
0.25000,25,2000,2005,1995
0.27040,26,2000,2005.408,1994.592
0.29160,27,2000,2005.832,1994.168
0.31360,28,2000,2006.272,1993.728
0.33640,29,2000,2006.728,1993.272
0.36000,30,2000,2007.2,1992.8
0.38440,31,2000,2007.688,1992.312
0.40960,32,2000,2008.192,1991.808
0.43560,33,2000,2008.712,1991.288
0.46240,34,2000,2009.248,1990.752
0.49000,35,2000,2009.8,1990.2
0.51840,36,2000,2010.368,1989.632
0.54760,37,2000,2010.952,1989.048
0.57760,38,2000,2011.552,1988.448
0.60840,39,2000,2012.168,1987.832
0.64000,40,2000,2012.8,1987.2
0.67240,41,2000,2013.448,1986.552
0.70560,42,2000,2014.112,1985.888
0.73960,43,2000,2014.792,1985.208
0.77440,44,2000,2015.488,1984.512
0.81000,45,2000,2016.2,1983.8
0.84640,46,2000,2016.928,1983.072
0.88360,47,2000,2017.672,1982.328
0.92160,48,2000,2018.432,1981.568
0.96040,49,2000,2019.208,1980.792
1.00000,50,2000,2020,1980
1.04040,51,2000,2020.808,1979.192
1.08160,52,2000,2021.632,1978.368
1.12360,53,2000,2022.472,1977.528
1.16640,54,2000,2023.328,1976.672
1.21000,55,2000,2024.2,1975.8
1.25440,56,2000,2025.088,1974.912
1.29960,57,2000,2025.992,1974.008
1.34560,58,2000,2026.912,1973.088
1.39240,59,2000,2027.848,1972.152
1.44000,60,2000,2028.8,1971.2
1.48840,61,2000,2029.768,1970.232
1.53760,62,2000,2030.752,1969.248
1.58760,63,2000,2031.752,1968.248
1.63840,64,2000,2032.768,1967.232
1.69000,65,2000,2033.8,1966.2
1.74240,66,2000,2034.848,1965.152
1.79560,67,2000,2035.912,1964.088
1.84960,68,2000,2036.992,1963.008
1.90440,69,2000,2038.088,1961.912
1.96000,70,2000,2039.2,1960.8
2.01640,71,2000,2040.328,1959.672
2.07360,72,2000,2041.472,1958.528
2.13160,73,2000,2042.632,1957.368
2.19040,74,2000,2043.808,1956.192
2.25000,75,2000,2045,1955
2.31040,76,2000,2046.208,1953.792
2.37160,77,2000,2047.432,1952.568
2.43360,78,2000,2048.672,1951.328
2.49640,79,2000,2049.928,1950.072
2.56000,80,2000,2051.2,1948.8
2.62440,81,2000,2052.488,1947.512
2.68960,82,2000,2053.792,1946.208
2.75560,83,2000,2055.112,1944.888
2.82240,84,2000,2056.448,1943.552
2.89000,85,2000,2057.8,1942.2
2.95840,86,2000,2059.168,1940.832
3.02760,87,2000,2060.552,1939.448
3.09760,88,2000,2061.952,1938.048
3.16840,89,2000,2063.368,1936.632
3.24000,90,2000,2064.8,1935.2
3.31240,91,2000,2066.248,1933.752
3.38560,92,2000,2067.712,1932.288
3.45960,93,2000,2069.192,1930.808
3.53440,94,2000,2070.688,1929.312
3.61000,95,2000,2072.2,1927.8
3.68640,96,2000,2073.728,1926.272
3.76360,97,2000,2075.272,1924.728
3.84160,98,2000,2076.832,1923.168
3.92040,99,2000,2078.408,1921.592
4.00000,100,2000,2080,1920

==> devi.csv <==
Utilization,Deviation_dc_0.000125,Deviation_dc_0.00025,Deviation_dc_0.0005
0,0,0,0
1,0.00013,0.00025,0.0005
2,0.0005,0.001,0.002
3,0.00113,0.00225,0.0045
4,0.002,0.004,0.008
5,0.00313,0.00625,0.0125
6,0.0045,0.009,0.018
7,0.00613,0.01225,0.0245
8,0.008,0.016,0.032
9,0.01013,0.02025,0.0405
10,0.0125,0.025,0.05
11,0.01513,0.03025,0.0605
12,0.018,0.036,0.072
13,0.02113,0.04225,0.0845
14,0.0245,0.049,0.098
15,0.02813,0.05625,0.1125
16,0.032,0.064,0.128
17,0.03613,0.07225,0.1445
18,0.0405,0.081,0.162
19,0.04513,0.09025,0.1805
20,0.05,0.1,0.2
21,0.05513,0.11025,0.2205
22,0.0605,0.121,0.242
23,0.06613,0.13225,0.2645
24,0.072,0.144,0.288
25,0.07813,0.15625,0.3125
26,0.0845,0.169,0.338
27,0.09113,0.18225,0.3645
28,0.098,0.196,0.392
29,0.10513,0.21025,0.4205
30,0.1125,0.225,0.45
31,0.12013,0.24025,0.4805
32,0.128,0.256,0.512
33,0.13613,0.27225,0.5445
34,0.1445,0.289,0.578
35,0.15313,0.30625,0.6125
36,0.162,0.324,0.648
37,0.17113,0.34225,0.6845
38,0.1805,0.361,0.722
39,0.19013,0.38025,0.7605
40,0.2,0.4,0.8
41,0.21013,0.42025,0.8405
42,0.2205,0.441,0.882
43,0.23113,0.46225,0.9245
44,0.242,0.484,0.968
45,0.25313,0.50625,1.0125
46,0.2645,0.529,1.058
47,0.27613,0.55225,1.1045
48,0.288,0.576,1.152
49,0.30013,0.60025,1.2005
50,0.3125,0.625,1.25
51,0.32513,0.65025,1.3005
52,0.338,0.676,1.352
53,0.35113,0.70225,1.4045
54,0.3645,0.729,1.458
55,0.37813,0.75625,1.5125
56,0.392,0.784,1.568
57,0.40613,0.81225,1.6245
58,0.4205,0.841,1.682
59,0.43513,0.87025,1.7405
60,0.45,0.9,1.8
61,0.46513,0.93025,1.8605
62,0.4805,0.961,1.922
63,0.49613,0.99225,1.9845
64,0.512,1.024,2.048
65,0.52813,1.05625,2.1125
66,0.5445,1.089,2.178
67,0.56113,1.12225,2.2445
68,0.578,1.156,2.312
69,0.59513,1.19025,2.3805
70,0.6125,1.225,2.45
71,0.63013,1.26025,2.5205
72,0.648,1.296,2.592
73,0.66613,1.33225,2.6645
74,0.6845,1.369,2.738
75,0.70313,1.40625,2.8125
76,0.722,1.444,2.888
77,0.74113,1.48225,2.9645
78,0.7605,1.521,3.042
79,0.78013,1.56025,3.1205
80,0.8,1.6,3.2
81,0.82013,1.64025,3.2805
82,0.8405,1.681,3.362
83,0.86113,1.72225,3.4445
84,0.882,1.764,3.528
85,0.90313,1.80625,3.6125
86,0.9245,1.849,3.698
87,0.94613,1.89225,3.7845
88,0.968,1.936,3.872
89,0.99013,1.98025,3.9605
90,1.0125,2.025,4.05
91,1.03513,2.07025,4.1405
92,1.058,2.116,4.232
93,1.08113,2.16225,4.3245
94,1.1045,2.209,4.418
95,1.12813,2.25625,4.5125
96,1.152,2.304,4.608
97,1.17613,2.35225,4.7045
98,1.2005,2.401,4.802
99,1.22513,2.45025,4.9005
100,1.25,2.5,5

==> dynamics.csv <==
Total_Pool_Value,Skew,Skew_Percent,DynamicBorrowFee_0.0125,DynamicBorrowFee_0.0225,DynamicBorrowFee_0.0325
5000,50,1,1.875,5.6248,8.1243
5000,100,2,3.7499,11.2481,16.2443
5000,150,3,5.6248,16.8686,24.3557
5000,200,4,7.4994,22.4848,32.4543
5000,250,5,9.3739,28.0954,40.5358
5000,300,6,11.2481,33.6988,48.5961
5000,350,7,13.122,39.2938,56.631
5000,400,8,14.9955,44.8789,64.6363
5000,450,9,16.8686,50.4527,72.6081
5000,500,10,18.7412,56.0139,80.5423
5000,550,11,20.6133,61.5611,88.4351
5000,600,12,22.4848,67.0929,96.2827
5000,650,13,24.3557,72.6081,104.0813
5000,700,14,26.2259,78.1052,111.8274
5000,750,15,28.0954,83.5831,119.5173
5000,800,16,29.9641,89.0404,127.1478
5000,850,17,31.8319,94.4759,134.7154
5000,900,18,33.6988,99.8884,142.2171
5000,950,19,35.5648,105.2765,149.6497
5000,1000,20,37.4298,110.6392,157.0105
5000,1050,21,39.2938,115.9753,164.2964
5000,1100,22,41.1567,121.2836,171.505
5000,1150,23,43.0184,126.563,178.6337
5000,1200,24,44.8789,131.8124,185.6801
5000,1250,25,46.7382,137.0308,192.642
5000,1300,26,48.5961,142.2171,199.5172
5000,1350,27,50.4527,147.3703,206.3039
5000,1400,28,52.3079,152.4895,213.0002
5000,1450,29,54.1617,157.5736,219.6044
5000,1500,30,56.0139,162.6218,226.115
5000,1550,31,57.8646,167.6333,232.5306
5000,1600,32,59.7136,172.607,238.85
5000,1650,33,61.5611,177.5423,245.0721
5000,1700,34,63.4068,182.4383,251.1958
5000,1750,35,65.2507,187.2943,257.2203
5000,1800,36,67.0929,192.1095,263.145
5000,1850,37,68.9332,196.8833,268.9692
5000,1900,38,70.7716,201.615,274.6925
5000,1950,39,72.6081,206.3039,280.3145
5000,2000,40,74.4425,210.9495,285.835
5000,2050,41,76.2749,215.5512,291.2539
5000,2100,42,78.1052,220.1085,296.5711
5000,2150,43,79.9334,224.6209,301.7869
5000,2200,44,81.7594,229.0879,306.9013
5000,2250,45,83.5831,233.5091,311.9147
5000,2300,46,85.4046,237.8841,316.8276
5000,2350,47,87.2237,242.2125,321.6402
5000,2400,48,89.0404,246.494,326.3534
5000,2450,49,90.8548,250.7282,330.9675
5000,2500,50,92.6666,254.915,335.4835
5000,2550,51,94.4759,259.054,339.9021
5000,2600,52,96.2827,263.145,344.2242
5000,2650,53,98.0869,267.1879,348.4506
5000,2700,54,99.8884,271.1824,352.5823
5000,2750,55,101.6872,275.1286,356.6205
5000,2800,56,103.4832,279.0261,360.5661
5000,2850,57,105.2765,282.875,364.4204
5000,2900,58,107.067,286.6753,368.1844
5000,2950,59,108.8546,290.4268,371.8594
5000,3000,60,110.6392,294.1296,375.4466
5000,3050,61,112.4209,297.7838,378.9474
5000,3100,62,114.1996,301.3893,382.363
5000,3150,63,115.9753,304.9462,385.6948
5000,3200,64,117.7479,308.4547,388.944
5000,3250,65,119.5173,311.9147,392.1122
5000,3300,66,121.2836,315.3266,395.2006
5000,3350,67,123.0467,318.6904,398.2107
5000,3400,68,124.8065,322.0063,401.1439
5000,3450,69,126.563,325.2745,404.0016
5000,3500,70,128.3162,328.4952,406.7853
5000,3550,71,130.066,331.6687,409.4963
5000,3600,72,131.8124,334.7951,412.1361
5000,3650,73,133.5554,337.8748,414.7061
5000,3700,74,135.2948,340.9081,417.2078
5000,3750,75,137.0308,343.8951,419.6425
5000,3800,76,138.7632,346.8363,422.0118
5000,3850,77,140.492,349.7319,424.3169
5000,3900,78,142.2171,352.5823,426.5593
5000,3950,79,143.9386,355.3879,428.7404
5000,4000,80,145.6563,358.1489,430.8616
5000,4050,81,147.3703,360.8658,432.9242
5000,4100,82,149.0805,363.539,434.9295
5000,4150,83,150.7869,366.1687,436.879
5000,4200,84,152.4895,368.7555,438.7738
5000,4250,85,154.1881,371.2997,440.6154
5000,4300,86,155.8828,373.8018,442.405
5000,4350,87,157.5736,376.2621,444.1439
5000,4400,88,159.2604,378.6812,445.8333
5000,4450,89,160.9431,381.0593,447.4744
5000,4500,90,162.6218,383.397,449.0685
5000,4550,91,164.2964,385.6948,450.6168
5000,4600,92,165.9669,387.953,452.1203
5000,4650,93,167.6333,390.1721,453.5803
5000,4700,94,169.2954,392.3526,454.9979
5000,4750,95,170.9533,394.4949,456.3742
5000,4800,96,172.607,396.5995,457.7102
5000,4850,97,174.2564,398.667,459.0071
5000,4900,98,175.9015,400.6976,460.2659
5000,4950,99,177.5423,402.692,461.4875
5000,5000,100,179.1787,404.6505,462.6731

==> table.csv <==
Utilization,Deviation,OraclePrice,DeviatedPriceLong,DeviatedPriceShort
0,0.00000,3683.047119,3683.047119,3683.047119
1,0.00040,3769.29834,3769.313417,3769.283263
2,0.00160,3829.535645,3829.596918,3829.474372
3,0.00360,3761.361572,3761.496981,3761.226163
4,0.00640,3794.269043,3794.511876,3794.02621
5,0.01000,3549.708984,3550.063955,3549.354013
6,0.01440,3417.837891,3418.33006,3417.345722
7,0.01960,3193.502441,3194.128367,3192.876515
8,0.02560,3091.696289,3092.487763,3090.904815
9,0.03240,3157.570557,3158.59361,3156.547504
10,0.04000,3082.990967,3084.224163,3081.757771
11,0.04840,3238.449951,3240.017361,3236.882541
12,0.05760,3372.10498,3374.047312,3370.162648
13,0.06760,3248.648682,3250.844769,3246.452595
14,0.07840,3309.844238,3312.439156,3307.24932
15,0.09000,3330.387207,3333.384555,3327.389859
16,0.10240,3350.947266,3354.378636,3347.515896
17,0.11560,3212.287598,3216.001002,3208.574194
18,0.12960,3163.850342,3167.950692,3159.749992
19,0.14440,3095.271729,3099.741301,3090.802157
20,0.16000,3002.956787,3007.761518,2998.152056
21,0.17640,2561.145264,2565.663124,2556.627404
22,0.19360,2406.924316,2411.584121,2402.264511
23,0.21160,2535.891113,2541.257059,2530.525167
24,0.23040,2440.393555,2446.016222,2434.770888
25,0.25000,2455.579102,2461.71805,2449.440154
26,0.27040,2467.188477,2473.859755,2460.517199
27,0.29160,2421.646973,2428.708496,2414.58545
28,0.31360,2546.590576,2554.576684,2538.604468
29,0.33640,2598.564941,2607.306513,2589.823369
30,0.36000,2603.263428,2612.635176,2593.89168
31,0.38440,2687.898926,2698.231209,2677.566643
32,0.40960,2791.958984,2803.394848,2780.52312
33,0.43560,2682.226074,2693.909851,2670.542297
34,0.46240,2681.057617,2693.454827,2668.660407
35,0.49000,2984.446045,2999.069831,2969.822259
36,0.51840,3014.959717,3030.589268,2999.330166
37,0.54760,3057.422119,3074.164563,3040.679675
38,0.57760,3143.008545,3161.162562,3124.854528
39,0.60840,3121.182617,3140.171892,3102.193342
40,0.64000,3240.113037,3260.84976,3219.376314
41,0.67240,3077.413086,3098.105612,3056.72056
42,0.70560,2927.386475,2948.042114,2906.730836
43,0.73960,2916.789551,2938.362127,2895.216975
44,0.77440,2880.187744,2902.491918,2857.88357
45,0.81000,2933.729004,2957.492209,2909.965799
46,0.84640,3180.446777,3207.366079,3153.527475
47,0.88360,3126.858398,3154.487319,3099.229477
48,0.92160,2884.340576,2910.922659,2857.758493
49,0.96040,2784.872803,2811.618721,2758.126885
50,1.00000,2763.756592,2791.394158,2736.119026
51,1.04040,2627.665527,2655.003759,2600.327295
52,1.08160,2572.898682,2600.727154,2545.07021
53,1.12360,2639.447021,2669.103848,2609.790194
54,1.16640,2588.16626,2618.354631,2557.977889
55,1.21000,2598.436279,2629.877358,2566.9952
56,1.25440,2764.989502,2799.67353,2730.305474
57,1.29960,2780.504395,2816.63983,2744.36896
58,1.34560,2621.172119,2656.442611,2585.901627
59,1.39240,2919.775879,2960.430838,2879.12092
60,1.44000,2972.471924,3015.27552,2929.668328
61,1.48840,2950.156738,2994.066871,2906.246605
62,1.53760,2834.987305,2878.57807,2791.39654
63,1.58760,2618.473633,2660.04452,2576.902746
64,1.63840,2664.943604,2708.60604,2621.281168
65,1.69000,2555.297607,2598.482137,2512.113077
66,1.74240,2497.721436,2541.241734,2454.201138
67,1.79560,2577.165283,2623.440863,2530.889703
68,1.84960,2729.116455,2779.594193,2678.638717
69,1.90440,2608.27124,2657.943157,2558.599323
70,1.96000,2559.660645,2609.829994,2509.491296
71,2.01640,2573.488037,2625.37985,2521.596224
72,2.07360,2518.486328,2570.70966,2466.262996
73,2.13160,2590.668945,2645.891644,2535.446246
74,2.19040,2620.028564,2677.41767,2562.639458
75,2.25000,2771.964111,2834.333303,2709.594919
76,2.31040,2814.43457,2879.459266,2749.409874
77,2.37160,2944.72168,3014.558699,2874.884661
78,2.43360,2946.547607,3018.25479,2874.840424
79,2.49640,2860.103271,2931.502889,2788.703653
80,2.56000,2897.77417,2971.957189,2823.591151
81,2.62440,2973.14502,3051.172238,2895.117802
82,2.68960,3031.060791,3112.584202,2949.53738
83,2.75560,3108.448975,3194.105395,3022.792555
84,2.82240,3106.405273,3194.080455,3018.730091
85,2.89000,3143.795654,3234.651348,3052.93996
86,2.95840,3292.32251,3389.722579,3194.922441
87,3.02760,3335.02124,3435.992343,3234.050137
88,3.09760,3401.526123,3506.891796,3296.16045
89,3.16840,3385.289307,3492.548813,3278.029801
90,3.24000,3282.576172,3388.93164,3176.220704
91,3.31240,3449.788574,3564.059371,3335.517777
92,3.38560,3444.810547,3561.438053,3328.183041
93,3.45960,3522.36499,3644.224729,3400.505251
94,3.53440,3521.239746,3645.694444,3396.785048
95,3.61000,3411.672119,3534.833482,3288.510756
96,3.68640,3172.197266,3289.137146,3055.257386
97,3.76360,3233.272461,3354.959903,3111.585019
98,3.84160,3191.976074,3314.599027,3069.353121
99,3.92040,3261.291504,3389.147176,3133.435832
100,4.00000,3209.576904,3337.95998,3081.193828
